Ti substitution on Fe sites significantly changes the electronic properties of orthorhombic LaFeO3 perovskites (A first-principles study)

A large number of published experimental works suggest that when the Fe ions in orthorhombic LaFeO3 are substituted, band gap reduction is expected. However, recent experimental works observe band gap enhancement with increasing Ti ions replacing Fe ions. While satisfactory explanation on such observations seem absent, a first principles investigation may answer what should really happen. We investigate from first-principles the influence of Ti substitution on LaFeO3 at Fe-site as a function of substitution concentration. Amongst the five investigated models, we found that as the Ti substitution concentration increases, the electronic band gap at Fermi level decreases. However, in the model where two Ti ions replace Fe sites in an anti-symmetric arrangement, the Fermi level is crossed. We found that band gap reductions could be caused by the decreased in field splitting between the Fe 3d orbitals and charge competition between Fe-O and Ti-O bonds as inferred from density of states analysis. While band gap reduction with increasing substitution implies better conductivity, cohesive energy becomes less negative although the perovskite distortion parameter does not differ significantly between each models.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



